Study of the $e^+e^-\to K^+K^-$ reaction in the energy range from 2.6 to 8.0 GeV

The $e^+e^-\to K^+K^-$ cross section and charged-kaon electromagnetic form factor are measured in the $e^+e^-$ center-of-mass energy range ($E$) from 2.6 to 8.0 GeV using the initial-state radiation technique with an undetected photon. The study is performed using 469 fb$^{-1}$ of data collected with the BABAR detector at the PEP-II $e^+e^-$ collider at center-of-mass energies near 10.6 GeV. The form factor is found to decrease with energy faster than $1/E^2$, and approaches the asymptotic QCD prediction. Production of the $K^+K^-$ final state through the $J/\psi$ and $\psi(2S)$ intermediate states is observed. The results for the kaon form factor are used together with data from other experiments to perform a model-independent determination of the relative phases between single-photon and strong amplitudes in $J/\psi$ and $\psi(2S)\to K^+K^-$ decays. The values of the branching fractions measured in the reaction $e^+e^- \to K^+K^-$ are shifted relative to their true values due to interference between resonant and nonresonant amplitudes. The values of these shifts are determined to be about $\pm5\%$ for the $J/\psi$ meson and $\pm15\%$ for the $\psi(2S)$ meson.

==> suppl_mat.txt <==
This file contains the experimental K+K- mass spectrum in the reaction
e+ e- --> K+ K- gamma for the region of the charmonium resonances
(3.0-4.5 GeV/c^2). The spectrum is obtained with the selection criteria 
described in Sec.III. 
    The mass spectrum is related to the cross section of the process
e+ e- --> K+ K- through Eq.(7). The detection efficiency, ISR luminosity, and
background contributions can be obtained by interpolation between the values 
listed in Tables I and III for wider mass bins.
    Since the bin widths are narrow compared to the expected resolution,
we also provide the mass resolution functions, obtained using MC simulation
with M_KK near the J/psi and psi(2S) masses. These functions are presented as 
histograms of DeltaM, where Delta M is the difference between the reconstructed
and true K+K- invariant masses. The histograms are obtained with the selection
criteria described in Sec.III.

(1) The resolution functions (the Delta M interval, the numbers of selected
simulation events in the J/psi and psi(2S) mass regions).

  Delta M        J/psi  psi(2S)
-0.070  -0.065      0      0
-0.065  -0.060      0      0
-0.060  -0.055      0      0
-0.055  -0.050      0      1
-0.050  -0.045      1      1
-0.045  -0.040      0      0
-0.040  -0.035      2      9
-0.035  -0.030      6     19
-0.030  -0.025     17     65
-0.025  -0.020     76    125
-0.020  -0.015    185    202
-0.015  -0.010    336    282
-0.010  -0.005    557    343
-0.005   0.000    617    438
 0.000   0.005    668    406
 0.005   0.010    545    381
 0.010   0.015    366    292
 0.015   0.020    199    218
 0.020   0.025     83    133
 0.025   0.030     38     75
 0.030   0.035      9     44
 0.035   0.040      5     16
 0.040   0.045      1      4
 0.045   0.050      1      2
 0.050   0.055      2      1
 0.055   0.060      0      1
 0.060   0.065      0      0
 0.065   0.070      0      0

(2) The experimental mass spectrum (the K+K- invariant mass interval, 
the number of selected events)

    M_KK       N_exp
 3.000 3.005     4.
 3.005 3.010     6.
 3.010 3.015     5.
 3.015 3.020    10.
 3.020 3.025    11.
 3.025 3.030     5.
 3.030 3.035     6.
 3.035 3.040    11.
 3.040 3.045     3.
 3.045 3.050     6.
 3.050 3.055     9.
 3.055 3.060     4.
 3.060 3.065    13.
 3.065 3.070    10.
 3.070 3.075    14.
 3.075 3.080    15.
 3.080 3.085    31.
 3.085 3.090    43.
 3.090 3.095    63.
 3.095 3.100    73.
 3.100 3.105    64.
 3.105 3.110    36.
 3.110 3.115    24.
 3.115 3.120    16.
 3.120 3.125    14.
 3.125 3.130     7.
 3.130 3.135     9.
 3.135 3.140     8.
 3.140 3.145    10.
 3.145 3.150     8.
 3.150 3.155     9.
 3.155 3.160     8.
 3.160 3.165     5.
 3.165 3.170     5.
 3.170 3.175     6.
 3.175 3.180    10.
 3.180 3.185    11.
 3.185 3.190     9.
 3.190 3.195     8.
 3.195 3.200     5.
 3.200 3.205    12.
 3.205 3.210     5.
 3.210 3.215     1.
 3.215 3.220     8.
 3.220 3.225    12.
 3.225 3.230     9.
 3.230 3.235     4.
 3.235 3.240    13.
 3.240 3.245    14.
 3.245 3.250    10.
 3.250 3.255    10.
 3.255 3.260     4.
 3.260 3.265     8.
 3.265 3.270     5.
 3.270 3.275     5.
 3.275 3.280    10.
 3.280 3.285     5.
 3.285 3.290     5.
 3.290 3.295     6.
 3.295 3.300     8.
 3.300 3.305     4.
 3.305 3.310    12.
 3.310 3.315     3.
 3.315 3.320     8.
 3.320 3.325     8.
 3.325 3.330     2.
 3.330 3.335     6.
 3.335 3.340     8.
 3.340 3.345     8.
 3.345 3.350     5.
 3.350 3.355     2.
 3.355 3.360    13.
 3.360 3.365     4.
 3.365 3.370     8.
 3.370 3.375     7.
 3.375 3.380     7.
 3.380 3.385    12.
 3.385 3.390     5.
 3.390 3.395     8.
 3.395 3.400     6.
 3.400 3.405    10.
 3.405 3.410    12.
 3.410 3.415    13.
 3.415 3.420    11.
 3.420 3.425    10.
 3.425 3.430     7.
 3.430 3.435     5.
 3.435 3.440     2.
 3.440 3.445     6.
 3.445 3.450     8.
 3.450 3.455     5.
 3.455 3.460     8.
 3.460 3.465     4.
 3.465 3.470    14.
 3.470 3.475     5.
 3.475 3.480     4.
 3.480 3.485     6.
 3.485 3.490     0.
 3.490 3.495     6.
 3.495 3.500     7.
 3.500 3.505     3.
 3.505 3.510     5.
 3.510 3.515     5.
 3.515 3.520     9.
 3.520 3.525     3.
 3.525 3.530     0.
 3.530 3.535     6.
 3.535 3.540     2.
 3.540 3.545     5.
 3.545 3.550     6.
 3.550 3.555     7.
 3.555 3.560     7.
 3.560 3.565     4.
 3.565 3.570     5.
 3.570 3.575     3.
 3.575 3.580     6.
 3.580 3.585     5.
 3.585 3.590     5.
 3.590 3.595     4.
 3.595 3.600     4.
 3.600 3.605     1.
 3.605 3.610     9.
 3.610 3.615     6.
 3.615 3.620     5.
 3.620 3.625     3.
 3.625 3.630     4.
 3.630 3.635     5.
 3.635 3.640     3.
 3.640 3.645     6.
 3.645 3.650     6.
 3.650 3.655     3.
 3.655 3.660     8.
 3.660 3.665     6.
 3.665 3.670     8.
 3.670 3.675    11.
 3.675 3.680     7.
 3.680 3.685    14.
 3.685 3.690    11.
 3.690 3.695     4.
 3.695 3.700     6.
 3.700 3.705     7.
 3.705 3.710    10.
 3.710 3.715     8.
 3.715 3.720     6.
 3.720 3.725     4.
 3.725 3.730     5.
 3.730 3.735     2.
 3.735 3.740     2.
 3.740 3.745     2.
 3.745 3.750     3.
 3.750 3.755     2.
 3.755 3.760     5.
 3.760 3.765     6.
 3.765 3.770     5.
 3.770 3.775     2.
 3.775 3.780     3.
 3.780 3.785     5.
 3.785 3.790     1.
 3.790 3.795     8.
 3.795 3.800     0.
 3.800 3.805     3.
 3.805 3.810     4.
 3.810 3.815     5.
 3.815 3.820     6.
 3.820 3.825     6.
 3.825 3.830     7.
 3.830 3.835     5.
 3.835 3.840     4.
 3.840 3.845     1.
 3.845 3.850     8.
 3.850 3.855     4.
 3.855 3.860     4.
 3.860 3.865     7.
 3.865 3.870     4.
 3.870 3.875     5.
 3.875 3.880     4.
 3.880 3.885     5.
 3.885 3.890     3.
 3.890 3.895     4.
 3.895 3.900     4.
 3.900 3.905     5.
 3.905 3.910     3.
 3.910 3.915     4.
 3.915 3.920     1.
 3.920 3.925     5.
 3.925 3.930     2.
 3.930 3.935     4.
 3.935 3.940     2.
 3.940 3.945     3.
 3.945 3.950     1.
 3.950 3.955     6.
 3.955 3.960     6.
 3.960 3.965     3.
 3.965 3.970     5.
 3.970 3.975     5.
 3.975 3.980     2.
 3.980 3.985     2.
 3.985 3.990     2.
 3.990 3.995     1.
 3.995 4.000     1.
 4.000 4.005     4.
 4.005 4.010     2.
 4.010 4.015     1.
 4.015 4.020     4.
 4.020 4.025     4.
 4.025 4.030     3.
 4.030 4.035     4.
 4.035 4.040     1.
 4.040 4.045     4.
 4.045 4.050     0.
 4.050 4.055     2.
 4.055 4.060     6.
 4.060 4.065     3.
 4.065 4.070     2.
 4.070 4.075     4.
 4.075 4.080     3.
 4.080 4.085     3.
 4.085 4.090     2.
 4.090 4.095     1.
 4.095 4.100     3.
 4.100 4.105     4.
 4.105 4.110     5.
 4.110 4.115     4.
 4.115 4.120     2.
 4.120 4.125     3.
 4.125 4.130     0.
 4.130 4.135     3.
 4.135 4.140     5.
 4.140 4.145     4.
 4.145 4.150     1.
 4.150 4.155     3.
 4.155 4.160     2.
 4.160 4.165     2.
 4.165 4.170     0.
 4.170 4.175     2.
 4.175 4.180     3.
 4.180 4.185     2.
 4.185 4.190     2.
 4.190 4.195     2.
 4.195 4.200     3.
 4.200 4.205     6.
 4.205 4.210     1.
 4.210 4.215     1.
 4.215 4.220     2.
 4.220 4.225     2.
 4.225 4.230     3.
 4.230 4.235     3.
 4.235 4.240     1.
 4.240 4.245     2.
 4.245 4.250     1.
 4.250 4.255     2.
 4.255 4.260     1.
 4.260 4.265     4.
 4.265 4.270     0.
 4.270 4.275     4.
 4.275 4.280     1.
 4.280 4.285     4.
 4.285 4.290     2.
 4.290 4.295     2.
 4.295 4.300     3.
 4.300 4.305     2.
 4.305 4.310     1.
 4.310 4.315     3.
 4.315 4.320     2.
 4.320 4.325     0.
 4.325 4.330     4.
 4.330 4.335     2.
 4.335 4.340     3.
 4.340 4.345     1.
 4.345 4.350     3.
 4.350 4.355     1.
 4.355 4.360     1.
 4.360 4.365     2.
 4.365 4.370     2.
 4.370 4.375     4.
 4.375 4.380     0.
 4.380 4.385     1.
 4.385 4.390     2.
 4.390 4.395     4.
 4.395 4.400     1.
 4.400 4.405     1.
 4.405 4.410     1.
 4.410 4.415     1.
 4.415 4.420     0.
 4.420 4.425     1.
 4.425 4.430     3.
 4.430 4.435     1.
 4.435 4.440     2.
 4.440 4.445     1.
 4.445 4.450     0.
 4.450 4.455     1.
 4.455 4.460     1.
 4.460 4.465     3.
 4.465 4.470     1.
 4.470 4.475     3.
 4.475 4.480     6.
 4.480 4.485     0.
 4.485 4.490     0.
 4.490 4.495     2.
 4.495 4.500     1.

